A Predictive-Prescriptive Analytics Framework for Fair Computed Tomography Scheduling and Radiologist Workload Allocation

Scheduling follow-up Computed Tomography (CT) examinations requires balancing two competing objectives: assigning patients as close as possible to their recommended examination dates while ensuring an equitable distribution of radiologists' workload. Existing approaches optimize scanner utilization or patient waiting times, overlooking reporting activities and the need to balance fairness across multiple stakeholders. This paper proposes a predictive-prescriptive framework for fairness-aware follow-up CT scheduling. Patient-specific Machine Learning (ML) models are first developed to predict both examination and reporting durations. These predictions are then embedded into a multi-objective Mixed-Integer Linear Programming (MILP) model that simultaneously minimizes deviations from patients' preferred examination dates and balances radiologists' reporting workloads through a lexicographic min-max fairness criterion. We derive a dominance reduction property within an $\varepsilon$-constraint framework that substantially reduces the number of optimization problems required to generate the Pareto frontier. Computational experiments based on data from a real-world emergency radiology department show that allowing patients a scheduling flexibility of only one to two days is sufficient to substantially improve workload equity among radiologists while preserving timely access to follow-up examinations. The proposed dominance reduction strategy eliminates most $\varepsilon$-constraint evaluations without affecting the Pareto frontier. Finally, evaluating predictive models through downstream optimization regret demonstrates that XGBoost provides the most effective support for scheduling decisions, outperforming models that achieve lower prediction errors according to conventional predictive metrics.

==> figures/emgexam.dat <==
x d
0.0000 0.0252
0.2261 0.0313
0.4523 0.0395
0.6784 0.0508
0.9045 0.0662
1.1307 0.0869
1.3568 0.1137
1.5829 0.1474
1.8090 0.1884
2.0352 0.2367
2.2613 0.2916
2.4874 0.3524
2.7136 0.4177
2.9397 0.4858
3.1658 0.5552
3.3920 0.6240
3.6181 0.6905
3.8442 0.7532
4.0704 0.8107
4.2965 0.8617
4.5226 0.9054
4.7487 0.9410
4.9749 0.9682
5.2010 0.9869
5.4271 0.9973
5.6533 1.0000
5.8794 0.9959
6.1055 0.9861
6.3317 0.9716
6.5578 0.9537
6.7839 0.9334
7.0101 0.9115
7.2362 0.8887
7.4623 0.8656
7.6884 0.8424
7.9146 0.8192
8.1407 0.7962
8.3668 0.7735
8.5930 0.7510
8.8191 0.7288
9.0452 0.7071
9.2714 0.6859
9.4975 0.6652
9.7236 0.6451
9.9497 0.6255
10.1759 0.6067
10.4020 0.5886
10.6281 0.5713
10.8543 0.5548
11.0804 0.5392
11.3065 0.5243
11.5327 0.5100
11.7588 0.4961
11.9849 0.4825
12.2111 0.4690
12.4372 0.4557
12.6633 0.4426
12.8894 0.4297
13.1156 0.4172
13.3417 0.4051
13.5678 0.3935
13.7940 0.3823
14.0201 0.3714
14.2462 0.3607
14.4724 0.3501
14.6985 0.3396
14.9246 0.3290
15.1508 0.3185
15.3769 0.3079
15.6030 0.2973
15.8291 0.2868
16.0553 0.2765
16.2814 0.2664
16.5075 0.2568
16.7337 0.2477
16.9598 0.2391
17.1859 0.2310
17.4121 0.2235
17.6382 0.2163
17.8643 0.2094
18.0905 0.2026
18.3166 0.1958
18.5427 0.1890
18.7688 0.1822
18.9950 0.1754
19.2211 0.1688
19.4472 0.1624
19.6734 0.1565
19.8995 0.1510
20.1256 0.1460
20.3518 0.1414
20.5779 0.1372
20.8040 0.1333
21.0302 0.1295
21.2563 0.1258
21.4824 0.1220
21.7085 0.1182
21.9347 0.1142
22.1608 0.1103
22.3869 0.1063
22.6131 0.1024
22.8392 0.0986
23.0653 0.0948
23.2915 0.0912
23.5176 0.0877
23.7437 0.0844
23.9698 0.0810
24.1960 0.0778
24.4221 0.0746
24.6482 0.0715
24.8744 0.0686
25.1005 0.0657
25.3266 0.0631
25.5528 0.0605
25.7789 0.0581
26.0050 0.0558
26.2312 0.0536
26.4573 0.0515
26.6834 0.0495
26.9095 0.0475
27.1357 0.0456
27.3618 0.0439
27.5879 0.0423
27.8141 0.0410
28.0402 0.0398
28.2663 0.0388
28.4925 0.0380
28.7186 0.0373
28.9447 0.0366
29.1709 0.0359
29.3970 0.0352
29.6231 0.0344
29.8492 0.0334
30.0754 0.0323
30.3015 0.0312
30.5276 0.0299
30.7538 0.0285
30.9799 0.0272
31.2060 0.0257
31.4322 0.0243
31.6583 0.0228
31.8844 0.0215
32.1106 0.0201
32.3367 0.0189
32.5628 0.0179
32.7889 0.0170
33.0151 0.0162
33.2412 0.0156
33.4673 0.0150
33.6935 0.0146
33.9196 0.0142
34.1457 0.0137
34.3719 0.0133
34.5980 0.0129
34.8241 0.0125
35.0503 0.0122
35.2764 0.0119
35.5025 0.0118
35.7286 0.0116
35.9548 0.0115
36.1809 0.0114
36.4070 0.0113
36.6332 0.0111
36.8593 0.0109
37.0854 0.0107
37.3116 0.0105
37.5377 0.0102
37.7638 0.0100
37.9899 0.0099
38.2161 0.0098
38.4422 0.0097
38.6683 0.0096
38.8945 0.0095
39.1206 0.0094
39.3467 0.0093
39.5729 0.0092
39.7990 0.0089
40.0251 0.0087
40.2513 0.0084
40.4774 0.0080
40.7035 0.0076
40.9296 0.0072
41.1558 0.0068
41.3819 0.0064
41.6080 0.0060
41.8342 0.0057
42.0603 0.0055
42.2864 0.0053
42.5126 0.0052
42.7387 0.0051
42.9648 0.0051
43.1910 0.0050
43.4171 0.0049
43.6432 0.0048
43.8693 0.0047
44.0955 0.0045
44.3216 0.0043
44.5477 0.0040
44.7739 0.0038
45.0000 0.0036


==> figures/emgrep.dat <==
x d
0.0000 0.2296
1.0050 0.2971
2.0101 0.3726
3.0151 0.4529
4.0201 0.5338
5.0251 0.6115
6.0302 0.6839
7.0352 0.7499
8.0402 0.8093
9.0452 0.8613
10.0503 0.9052
11.0553 0.9406
12.0603 0.9678
13.0653 0.9870
14.0704 0.9979
15.0754 1.0000
16.0804 0.9933
17.0854 0.9793
18.0905 0.9598
19.0955 0.9367
20.1005 0.9111
21.1055 0.8835
22.1106 0.8547
23.1156 0.8251
24.1206 0.7949
25.1256 0.7638
26.1307 0.7316
27.1357 0.6988
28.1407 0.6662
29.1457 0.6342
30.1508 0.6031
31.1558 0.5730
32.1608 0.5438
33.1658 0.5156
34.1709 0.4885
35.1759 0.4621
36.1809 0.4362
37.1859 0.4109
38.1910 0.3867
39.1960 0.3639
40.2010 0.3426
41.2060 0.3227
42.2111 0.3042
43.2161 0.2873
44.2211 0.2717
45.2261 0.2573
46.2312 0.2438
47.2362 0.2311
48.2412 0.2188
49.2462 0.2069
50.2513 0.1949
51.2563 0.1828
52.2613 0.1708
53.2663 0.1591
54.2714 0.1480
55.2764 0.1377
56.2814 0.1282
57.2864 0.1195
58.2915 0.1116
59.2965 0.1043
60.3015 0.0974
61.3065 0.0910
62.3116 0.0848
63.3166 0.0790
64.3216 0.0735
65.3266 0.0683
66.3317 0.0634
67.3367 0.0588
68.3417 0.0545
69.3467 0.0506
70.3518 0.0470
71.3568 0.0438
72.3618 0.0409
73.3668 0.0384
74.3719 0.0362
75.3769 0.0343
76.3819 0.0326
77.3869 0.0311
78.3920 0.0297
79.3970 0.0284
80.4020 0.0271
81.4070 0.0258
82.4121 0.0244
83.4171 0.0230
84.4221 0.0215
85.4271 0.0200
86.4322 0.0186
87.4372 0.0171
88.4422 0.0157
89.4472 0.0145
90.4523 0.0133
91.4573 0.0124
92.4623 0.0116
93.4673 0.0109
94.4724 0.0104
95.4774 0.0101
96.4824 0.0098
97.4874 0.0097
98.4925 0.0096
99.4975 0.0094
100.5025 0.0093
101.5075 0.0091
102.5126 0.0088
103.5176 0.0085
104.5226 0.0082
105.5276 0.0079
106.5327 0.0076
107.5377 0.0072
108.5427 0.0069
109.5477 0.0066
110.5528 0.0063
111.5578 0.0060
112.5628 0.0057
113.5678 0.0053
114.5729 0.0050
115.5779 0.0046
116.5829 0.0043
117.5879 0.0039
118.5930 0.0035
119.5980 0.0032
120.6030 0.0029
121.6080 0.0026
122.6131 0.0024
123.6181 0.0022
124.6231 0.0021
125.6281 0.0020
126.6332 0.0018
127.6382 0.0017
128.6432 0.0016
129.6482 0.0015
130.6533 0.0015
131.6583 0.0014
132.6633 0.0014
133.6683 0.0014
134.6734 0.0014
135.6784 0.0014
136.6834 0.0014
137.6884 0.0015
138.6935 0.0016
139.6985 0.0017
140.7035 0.0019
141.7085 0.0021
142.7136 0.0023
143.7186 0.0025
144.7236 0.0026
145.7286 0.0026
146.7337 0.0025
147.7387 0.0023
148.7437 0.0021
149.7487 0.0019
150.7538 0.0017
151.7588 0.0015
152.7638 0.0014
153.7688 0.0013
154.7739 0.0012
155.7789 0.0011
156.7839 0.0011
157.7889 0.0010
158.7940 0.0010
159.7990 0.0010
160.8040 0.0009
161.8090 0.0009
162.8141 0.0009
163.8191 0.0009
164.8241 0.0009
165.8291 0.0009
166.8342 0.0010
167.8392 0.0010
168.8442 0.0011
169.8492 0.0011
170.8543 0.0011
171.8593 0.0010
172.8643 0.0009
173.8693 0.0008
174.8744 0.0007
175.8794 0.0007
176.8844 0.0006
177.8894 0.0005
178.8945 0.0005
179.8995 0.0004
180.9045 0.0004
181.9095 0.0004
182.9146 0.0004
183.9196 0.0004
184.9246 0.0004
185.9296 0.0004
186.9347 0.0005
187.9397 0.0005
188.9447 0.0005
189.9497 0.0005
190.9548 0.0004
191.9598 0.0004
192.9648 0.0003
193.9698 0.0002
194.9749 0.0001
195.9799 0.0001
196.9849 0.0001
197.9899 0.0001
198.9950 0.0001
200.0000 0.0001


==> figures/inpexam.dat <==
x d
0.0000 0.0386
0.2261 0.0493
0.4523 0.0628
0.6784 0.0796
0.9045 0.1000
1.1307 0.1247
1.3568 0.1537
1.5829 0.1874
1.8090 0.2256
2.0352 0.2681
2.2613 0.3146
2.4874 0.3644
2.7136 0.4168
2.9397 0.4709
3.1658 0.5258
3.3920 0.5806
3.6181 0.6343
3.8442 0.6861
4.0704 0.7354
4.2965 0.7813
4.5226 0.8235
4.7487 0.8615
4.9749 0.8951
5.2010 0.9241
5.4271 0.9483
5.6533 0.9678
5.8794 0.9826
6.1055 0.9928
6.3317 0.9985
6.5578 1.0000
6.7839 0.9974
7.0101 0.9911
7.2362 0.9813
7.4623 0.9684
7.6884 0.9528
7.9146 0.9349
8.1407 0.9152
8.3668 0.8941
8.5930 0.8722
8.8191 0.8499
9.0452 0.8277
9.2714 0.8060
9.4975 0.7849
9.7236 0.7649
9.9497 0.7459
10.1759 0.7280
10.4020 0.7113
10.6281 0.6956
10.8543 0.6809
11.0804 0.6672
11.3065 0.6542
11.5327 0.6419
11.7588 0.6304
11.9849 0.6194
12.2111 0.6089
12.4372 0.5989
12.6633 0.5892
12.8894 0.5797
13.1156 0.5702
13.3417 0.5607
13.5678 0.5510
13.7940 0.5411
14.0201 0.5308
14.2462 0.5203
14.4724 0.5094
14.6985 0.4982
14.9246 0.4869
15.1508 0.4755
15.3769 0.4641
15.6030 0.4526
15.8291 0.4413
16.0553 0.4301
16.2814 0.4191
16.5075 0.4082
16.7337 0.3975
16.9598 0.3869
17.1859 0.3764
17.4121 0.3660
17.6382 0.3557
17.8643 0.3454
18.0905 0.3353
18.3166 0.3253
18.5427 0.3154
18.7688 0.3057
18.9950 0.2963
19.2211 0.2872
19.4472 0.2785
19.6734 0.2702
19.8995 0.2624
20.1256 0.2551
20.3518 0.2483
20.5779 0.2419
20.8040 0.2360
21.0302 0.2304
21.2563 0.2250
21.4824 0.2197
21.7085 0.2144
21.9347 0.2091
22.1608 0.2036
22.3869 0.1980
22.6131 0.1921
22.8392 0.1859
23.0653 0.1795
23.2915 0.1730
23.5176 0.1663
23.7437 0.1595
23.9698 0.1527
24.1960 0.1460
24.4221 0.1395
24.6482 0.1332
24.8744 0.1271
25.1005 0.1214
25.3266 0.1160
25.5528 0.1111
25.7789 0.1065
26.0050 0.1024
26.2312 0.0986
26.4573 0.0951
26.6834 0.0919
26.9095 0.0889
27.1357 0.0860
27.3618 0.0833
27.5879 0.0807
27.8141 0.0780
28.0402 0.0754
28.2663 0.0728
28.4925 0.0702
28.7186 0.0676
28.9447 0.0651
29.1709 0.0626
29.3970 0.0601
29.6231 0.0578
29.8492 0.0557
30.0754 0.0536
30.3015 0.0518
30.5276 0.0501
30.7538 0.0485
30.9799 0.0472
31.2060 0.0459
31.4322 0.0448
31.6583 0.0438
31.8844 0.0429
32.1106 0.0420
32.3367 0.0411
32.5628 0.0403
32.7889 0.0395
33.0151 0.0386
33.2412 0.0378
33.4673 0.0369
33.6935 0.0359
33.9196 0.0350
34.1457 0.0340
34.3719 0.0329
34.5980 0.0319
34.8241 0.0308
35.0503 0.0297
35.2764 0.0285
35.5025 0.0275
35.7286 0.0264
35.9548 0.0255
36.1809 0.0246
36.4070 0.0238
36.6332 0.0232
36.8593 0.0227
37.0854 0.0222
37.3116 0.0219
37.5377 0.0216
37.7638 0.0214
37.9899 0.0211
38.2161 0.0208
38.4422 0.0205
38.6683 0.0200
38.8945 0.0195
39.1206 0.0189
39.3467 0.0181
39.5729 0.0173
39.7990 0.0164
40.0251 0.0155
40.2513 0.0146
40.4774 0.0137
40.7035 0.0129
40.9296 0.0121
41.1558 0.0114
41.3819 0.0107
41.6080 0.0102
41.8342 0.0097
42.0603 0.0093
42.2864 0.0090
42.5126 0.0087
42.7387 0.0085
42.9648 0.0083
43.1910 0.0082
43.4171 0.0081
43.6432 0.0080
43.8693 0.0080
44.0955 0.0081
44.3216 0.0081
44.5477 0.0082
44.7739 0.0084
45.0000 0.0086


==> figures/inprep.dat <==
x d
0.0000 0.4265
1.0050 0.4786
2.0101 0.5319
3.0151 0.5856
4.0201 0.6388
5.0251 0.6908
6.0302 0.7407
7.0352 0.7877
8.0402 0.8311
9.0452 0.8703
10.0503 0.9048
11.0553 0.9342
12.0603 0.9582
13.0653 0.9768
14.0704 0.9898
15.0754 0.9975
16.0804 1.0000
17.0854 0.9977
18.0905 0.9908
19.0955 0.9799
20.1005 0.9654
21.1055 0.9478
22.1106 0.9275
23.1156 0.9049
24.1206 0.8806
25.1256 0.8549
26.1307 0.8283
27.1357 0.8009
28.1407 0.7731
29.1457 0.7453
30.1508 0.7174
31.1558 0.6899
32.1608 0.6628
33.1658 0.6361
34.1709 0.6102
35.1759 0.5849
36.1809 0.5603
37.1859 0.5366
38.1910 0.5137
39.1960 0.4917
40.2010 0.4705
41.2060 0.4503
42.2111 0.4308
43.2161 0.4123
44.2211 0.3946
45.2261 0.3777
46.2312 0.3617
47.2362 0.3464
48.2412 0.3319
49.2462 0.3182
50.2513 0.3051
51.2563 0.2926
52.2613 0.2807
53.2663 0.2694
54.2714 0.2586
55.2764 0.2482
56.2814 0.2382
57.2864 0.2285
58.2915 0.2192
59.2965 0.2102
60.3015 0.2015
61.3065 0.1931
62.3116 0.1848
63.3166 0.1769
64.3216 0.1692
65.3266 0.1617
66.3317 0.1545
67.3367 0.1475
68.3417 0.1409
69.3467 0.1345
70.3518 0.1284
71.3568 0.1227
72.3618 0.1172
73.3668 0.1121
74.3719 0.1073
75.3769 0.1027
76.3819 0.0985
77.3869 0.0944
78.3920 0.0906
79.3970 0.0869
80.4020 0.0835
81.4070 0.0801
82.4121 0.0769
83.4171 0.0738
84.4221 0.0709
85.4271 0.0681
86.4322 0.0654
87.4372 0.0628
88.4422 0.0605
89.4472 0.0583
90.4523 0.0563
91.4573 0.0545
92.4623 0.0530
93.4673 0.0516
94.4724 0.0504
95.4774 0.0493
96.4824 0.0484
97.4874 0.0475
98.4925 0.0468
99.4975 0.0460
100.5025 0.0453
101.5075 0.0445
102.5126 0.0437
103.5176 0.0428
104.5226 0.0419
105.5276 0.0409
106.5327 0.0398
107.5377 0.0387
108.5427 0.0376
109.5477 0.0364
110.5528 0.0353
111.5578 0.0341
112.5628 0.0330
113.5678 0.0320
114.5729 0.0310
115.5779 0.0300
116.5829 0.0292
117.5879 0.0284
118.5930 0.0276
119.5980 0.0269
120.6030 0.0263
121.6080 0.0257
122.6131 0.0252
123.6181 0.0246
124.6231 0.0241
125.6281 0.0236
126.6332 0.0232
127.6382 0.0227
128.6432 0.0222
129.6482 0.0218
130.6533 0.0213
131.6583 0.0209
132.6633 0.0204
133.6683 0.0200
134.6734 0.0196
135.6784 0.0192
136.6834 0.0188
137.6884 0.0185
138.6935 0.0181
139.6985 0.0178
140.7035 0.0176
141.7085 0.0173
142.7136 0.0171
143.7186 0.0169
144.7236 0.0168
145.7286 0.0167
146.7337 0.0167
147.7387 0.0167
148.7437 0.0167
149.7487 0.0168
150.7538 0.0169
151.7588 0.0170
152.7638 0.0172
153.7688 0.0173
154.7739 0.0175
155.7789 0.0176
156.7839 0.0177
157.7889 0.0178
158.7940 0.0178
159.7990 0.0178
160.8040 0.0177
161.8090 0.0176
162.8141 0.0174
163.8191 0.0172
164.8241 0.0169
165.8291 0.0167
166.8342 0.0163
167.8392 0.0160
168.8442 0.0157
169.8492 0.0153
170.8543 0.0149
171.8593 0.0145
172.8643 0.0141
173.8693 0.0137
174.8744 0.0132
175.8794 0.0128
176.8844 0.0124
177.8894 0.0120
178.8945 0.0116
179.8995 0.0112
180.9045 0.0109
181.9095 0.0105
182.9146 0.0103
183.9196 0.0100
184.9246 0.0098
185.9296 0.0096
186.9347 0.0094
187.9397 0.0092
188.9447 0.0090
189.9497 0.0089
190.9548 0.0087
191.9598 0.0086
192.9648 0.0084
193.9698 0.0082
194.9749 0.0081
195.9799 0.0080
196.9849 0.0078
197.9899 0.0077
198.9950 0.0076
200.0000 0.0076


==> figures/outexam.dat <==
x d
0.0000 0.1580
0.2261 0.1724
0.4523 0.1876
0.6784 0.2036
0.9045 0.2205
1.1307 0.2381
1.3568 0.2565
1.5829 0.2757
1.8090 0.2955
2.0352 0.3159
2.2613 0.3370
2.4874 0.3585
2.7136 0.3806
2.9397 0.4030
3.1658 0.4258
3.3920 0.4488
3.6181 0.4721
3.8442 0.4954
4.0704 0.5187
4.2965 0.5420
4.5226 0.5652
4.7487 0.5881
4.9749 0.6108
5.2010 0.6331
5.4271 0.6550
5.6533 0.6764
5.8794 0.6973
6.1055 0.7175
6.3317 0.7372
6.5578 0.7562
6.7839 0.7745
7.0101 0.7920
7.2362 0.8088
7.4623 0.8248
7.6884 0.8401
7.9146 0.8545
8.1407 0.8682
8.3668 0.8811
8.5930 0.8932
8.8191 0.9046
9.0452 0.9152
9.2714 0.9251
9.4975 0.9343
9.7236 0.9428
9.9497 0.9507
10.1759 0.9579
10.4020 0.9644
10.6281 0.9704
10.8543 0.9758
11.0804 0.9806
11.3065 0.9849
11.5327 0.9886
11.7588 0.9918
11.9849 0.9945
12.2111 0.9967
12.4372 0.9983
12.6633 0.9994
12.8894 1.0000
13.1156 1.0000
13.3417 0.9995
13.5678 0.9984
13.7940 0.9968
14.0201 0.9945
14.2462 0.9916
14.4724 0.9882
14.6985 0.9840
14.9246 0.9792
15.1508 0.9737
15.3769 0.9675
15.6030 0.9606
15.8291 0.9529
16.0553 0.9446
16.2814 0.9355
16.5075 0.9256
16.7337 0.9150
16.9598 0.9037
17.1859 0.8917
17.4121 0.8790
17.6382 0.8656
17.8643 0.8515
18.0905 0.8369
18.3166 0.8217
18.5427 0.8060
18.7688 0.7898
18.9950 0.7731
19.2211 0.7561
19.4472 0.7388
19.6734 0.7212
19.8995 0.7034
20.1256 0.6854
20.3518 0.6674
20.5779 0.6493
20.8040 0.6313
21.0302 0.6133
21.2563 0.5955
21.4824 0.5779
21.7085 0.5605
21.9347 0.5434
22.1608 0.5266
22.3869 0.5101
22.6131 0.4940
22.8392 0.4783
23.0653 0.4631
23.2915 0.4483
23.5176 0.4339
23.7437 0.4200
23.9698 0.4066
24.1960 0.3936
24.4221 0.3811
24.6482 0.3691
24.8744 0.3575
25.1005 0.3464
25.3266 0.3357
25.5528 0.3255
25.7789 0.3156
26.0050 0.3062
26.2312 0.2971
26.4573 0.2884
26.6834 0.2801
26.9095 0.2721
27.1357 0.2644
27.3618 0.2570
27.5879 0.2499
27.8141 0.2431
28.0402 0.2365
28.2663 0.2302
28.4925 0.2241
28.7186 0.2182
28.9447 0.2126
29.1709 0.2071
29.3970 0.2018
29.6231 0.1967
29.8492 0.1918
30.0754 0.1870
30.3015 0.1824
30.5276 0.1779
30.7538 0.1735
30.9799 0.1692
31.2060 0.1651
31.4322 0.1611
31.6583 0.1572
31.8844 0.1534
32.1106 0.1496
32.3367 0.1460
32.5628 0.1425
32.7889 0.1390
33.0151 0.1357
33.2412 0.1324
33.4673 0.1292
33.6935 0.1261
33.9196 0.1230
34.1457 0.1201
34.3719 0.1172
34.5980 0.1144
34.8241 0.1116
35.0503 0.1090
35.2764 0.1064
35.5025 0.1038
35.7286 0.1014
35.9548 0.0990
36.1809 0.0967
36.4070 0.0944
36.6332 0.0922
36.8593 0.0901
37.0854 0.0880
37.3116 0.0860
37.5377 0.0840
37.7638 0.0820
37.9899 0.0801
38.2161 0.0783
38.4422 0.0765
38.6683 0.0747
38.8945 0.0729
39.1206 0.0712
39.3467 0.0695
39.5729 0.0678
39.7990 0.0661
40.0251 0.0644
40.2513 0.0628
40.4774 0.0611
40.7035 0.0595
40.9296 0.0578
41.1558 0.0562
41.3819 0.0545
41.6080 0.0529
41.8342 0.0513
42.0603 0.0497
42.2864 0.0480
42.5126 0.0464
42.7387 0.0448
42.9648 0.0432
43.1910 0.0417
43.4171 0.0401
43.6432 0.0385
43.8693 0.0370
44.0955 0.0355
44.3216 0.0341
44.5477 0.0327
44.7739 0.0313
45.0000 0.0300


==> figures/outrep.dat <==
x d
0.0000 0.7728
1.0050 0.7869
2.0101 0.8006
3.0151 0.8140
4.0201 0.8270
5.0251 0.8397
6.0302 0.8520
7.0352 0.8639
8.0402 0.8753
9.0452 0.8863
10.0503 0.8969
11.0553 0.9070
12.0603 0.9166
13.0653 0.9258
14.0704 0.9344
15.0754 0.9425
16.0804 0.9501
17.0854 0.9572
18.0905 0.9637
19.0955 0.9697
20.1005 0.9752
21.1055 0.9801
22.1106 0.9845
23.1156 0.9883
24.1206 0.9916
25.1256 0.9943
26.1307 0.9965
27.1357 0.9982
28.1407 0.9993
29.1457 0.9999
30.1508 1.0000
31.1558 0.9996
32.1608 0.9987
33.1658 0.9972
34.1709 0.9953
35.1759 0.9930
36.1809 0.9901
37.1859 0.9869
38.1910 0.9832
39.1960 0.9790
40.2010 0.9745
41.2060 0.9696
42.2111 0.9643
43.2161 0.9586
44.2211 0.9526
45.2261 0.9463
46.2312 0.9396
47.2362 0.9327
48.2412 0.9255
49.2462 0.9180
50.2513 0.9102
51.2563 0.9022
52.2613 0.8940
53.2663 0.8856
54.2714 0.8770
55.2764 0.8683
56.2814 0.8594
57.2864 0.8503
58.2915 0.8411
59.2965 0.8319
60.3015 0.8225
61.3065 0.8130
62.3116 0.8035
63.3166 0.7939
64.3216 0.7842
65.3266 0.7745
66.3317 0.7648
67.3367 0.7551
68.3417 0.7454
69.3467 0.7357
70.3518 0.7261
71.3568 0.7164
72.3618 0.7068
73.3668 0.6973
74.3719 0.6878
75.3769 0.6783
76.3819 0.6690
77.3869 0.6597
78.3920 0.6505
79.3970 0.6414
80.4020 0.6323
81.4070 0.6234
82.4121 0.6146
83.4171 0.6059
84.4221 0.5973
85.4271 0.5888
86.4322 0.5805
87.4372 0.5722
88.4422 0.5641
89.4472 0.5561
90.4523 0.5483
91.4573 0.5405
92.4623 0.5329
93.4673 0.5255
94.4724 0.5181
95.4774 0.5109
96.4824 0.5039
97.4874 0.4969
98.4925 0.4901
99.4975 0.4834
100.5025 0.4769
101.5075 0.4705
102.5126 0.4642
103.5176 0.4580
104.5226 0.4520
105.5276 0.4461
106.5327 0.4403
107.5377 0.4347
108.5427 0.4291
109.5477 0.4237
110.5528 0.4184
111.5578 0.4132
112.5628 0.4082
113.5678 0.4032
114.5729 0.3983
115.5779 0.3936
116.5829 0.3889
117.5879 0.3844
118.5930 0.3800
119.5980 0.3756
120.6030 0.3714
121.6080 0.3672
122.6131 0.3631
123.6181 0.3591
124.6231 0.3552
125.6281 0.3514
126.6332 0.3477
127.6382 0.3440
128.6432 0.3404
129.6482 0.3369
130.6533 0.3334
131.6583 0.3301
132.6633 0.3267
133.6683 0.3235
134.6734 0.3203
135.6784 0.3171
136.6834 0.3141
137.6884 0.3110
138.6935 0.3080
139.6985 0.3051
140.7035 0.3022
141.7085 0.2993
142.7136 0.2965
143.7186 0.2938
144.7236 0.2910
145.7286 0.2883
146.7337 0.2857
147.7387 0.2830
148.7437 0.2804
149.7487 0.2779
150.7538 0.2753
151.7588 0.2728
152.7638 0.2703
153.7688 0.2678
154.7739 0.2654
155.7789 0.2629
156.7839 0.2605
157.7889 0.2582
158.7940 0.2558
159.7990 0.2534
160.8040 0.2511
161.8090 0.2488
162.8141 0.2465
163.8191 0.2442
164.8241 0.2419
165.8291 0.2397
166.8342 0.2375
167.8392 0.2352
168.8442 0.2331
169.8492 0.2309
170.8543 0.2287
171.8593 0.2266
172.8643 0.2244
173.8693 0.2223
174.8744 0.2203
175.8794 0.2182
176.8844 0.2162
177.8894 0.2141
178.8945 0.2121
179.8995 0.2102
180.9045 0.2082
181.9095 0.2063
182.9146 0.2044
183.9196 0.2025
184.9246 0.2007
185.9296 0.1988
186.9347 0.1970
187.9397 0.1953
188.9447 0.1935
189.9497 0.1918
190.9548 0.1901
191.9598 0.1885
192.9648 0.1868
193.9698 0.1852
194.9749 0.1837
195.9799 0.1821
196.9849 0.1806
197.9899 0.1792
198.9950 0.1777
200.0000 0.1763

